Performance Analysis and Blocklength Minimization of Uplink RSMA for Short Packet Transmissions in URLLC

Rate splitting multiple access (RSMA) is one of the most promising techniques for ultra-reliable and low-latency communications (URLLC) with stringent requirements on delay and reliability of multiple access. To fully explore the delay performance enhancement brought by uplink RSMA to URLLC, in this paper, we evaluate the performance of two-user uplink RSMA and propose the corresponding blocklength minimization problem. We analyze the impact of finite blocklength (FBL) code on the achievable rate region and the effective throughput of uplink RSMA. On this basis, we propose the problem of minimizing the blocklength for uplink RSMA with power allocation under constrained reliability and effective throughput. Then, we present an alternating optimization method to solve this non-convex problem. Simulation results show that different from the infinite blocklength (IBL) regime, the achievable rate region of the uplink RSMA is not always larger than that of uplink non-orthogonal multiple access (NOMA) in the FBL regime. But with the help of our proposed blocklength minimization scheme, uplink RSMA can achieve the same achievable rate with a smaller blocklength compared to uplink NOMA, frequency division multiple access (FDMA), and time division multiple access (TDMA) without the need for time sharing in the FBL regime, showing the potential of uplink RSMA to achieve low delay for URLLC.

==> Performance_Analysis_and_Blocklength_Minimization_of_Uplink_RSMA_for_Short_Packet_Transmissions_in_URLLC___IEEE_Conference_Publication___IEEE_Xplore_files/f.txt <==
(function(){/*

 Copyright The Closure Library Authors.
 SPDX-License-Identifier: Apache-2.0
*/
var k=function(a){var b=0;return function(){return b<a.length?{done:!1,value:a[b++]}:{done:!0}}},r=function(){};var t={creators_name:"author",creator:"author",contributor:"author",issued:"publication_year",publication_date:"publication_year",date:"year"},v={"abstract":1,description:1,keyword:1,keywords:1,reference:1},w=/^.*_(url|email|institution)$/,x=/  +/g,y=function(a,b,c){a=t[a]||a;!b||v[a]||w.test(a)||c.push(encodeURIComponent(a)+"="+encodeURIComponent(b))},z="innerText"in document.documentElement?function(a){return a.innerText}:function(a){if(1==a.nodeType){var b=document.defaultView.getComputedStyle(a);
return"none"==b.display||"hidden"==b.visibility||0>=parseFloat(b.fontSize)||0>=parseFloat(b.opacity)?"":Array.prototype.map.call(a.childNodes,z).join(" ").replace(x," ")}return a.textContent};var A=function(){function a(p){return p.match(b)?p.replace(c,""):p}for(var b=/<(p|br)>|<\/.*>|<.*\/>/i,c=/<[^>]+>/g,e=document.getElementsByTagName("meta"),f=[],d=[],g=[],l=[],q=[],m=/[.-]/g,u=0,K=e.length;u<K;++u){var h=(e[u].name||"").toLowerCase().replace(m,"_"),n=a(e[u].content||"");0==h.indexOf("citation_")?y(h.substr(9),n,f):0==h.indexOf("eprints_")?y(h.substr(8),n,d):0==h.indexOf("bepress_citation_")?y(h.substr(17),n,g):0==h.indexOf("wkhealth_")?y(h.substr(9),n,l):0==h.indexOf("dc_")?y(h.substr(3),
n,q):0==h.indexOf("dcterms_")&&y(h.substr(8),n,q)}e=[f,d,g,l,q];f=/^author=/;var L=/^title=/;for(d=0;d<e.length;++d){g=e[d];l=[];for(m=q=0;m<g.length;++m)(!f.test(g[m])||5>=++q)&&l.push(g[m]);if(l.some(function(p){return L.test(p)}))return l}return[]};/[?&]tc=([01])/.exec(location.search||"")||0<=(navigator.userAgent||"").indexOf("Android")||window.matchMedia&&window.matchMedia("(pointer)").matches&&window.matchMedia("(pointer:coarse)");var B=function(a){this.u=a},C=new B("A"),D=new B("DIV");function E(a,b){a.href=b&&b.match(F)?b:"javascript:void(0)"}var F=/^(?:https?:|[^:/?#]*(?:[/?#]|$))/i;function G(a){var b=0;return function(){b||(b=window.requestAnimationFrame(function(){b=0;a()}))}}function H(a,b,c){b=document.createElement(b.u);b.id=c;a.appendChild(b);return b}var I=function(a,b){this.h=a;this.b=b;this.a=this.c=!1;this.g=this.f=0},J=function(a){var b=a.b.getBoundingClientRect(),c=a.h.getBoundingClientRect();a.f+=b.bottom-c.top;a.h.style.top=a.f+"px"},M=function(a,b){if(a.a){var c=a.b.getBoundingClientRect();c=a.g-c.bottom;var e=75*a.g/100;a.o=b-(c-100);a.m=b+(e-c)}};
I.prototype.l=function(){var a=window.pageYOffset,b=void 0==this.j?0:a-this.j;this.j=a;if(this.c){if(0<=b)return;this.c=!1;this.a=!0;J(this);M(this,a)}else if(this.a)a>=this.m?(this.c=!0,this.a=!1):a<=this.o&&(this.a=!1);else{if(0>=b)return;this.a=!0;J(this);M(this,a)}a=this.b.classList;this.c?a.add("gs-casa-top"):a.remove("gs-casa-top");a=this.b.classList;this.a?a.add("gs-casa-mid"):a.remove("gs-casa-mid")};I.prototype.i=function(){this.g=window.innerHeight;M(this,window.pageYOffset);this.l()};
I.prototype.s=function(){window.addEventListener("resize",G(this.i.bind(this)));this.i();window.addEventListener("scroll",G(this.l.bind(this)))};
function N(a){if(200==a.status){a=a.responseText;var b=a.indexOf("\n");if(!(0>b)){try{var c=JSON.parse(a.substr(b))}catch(l){return}if(a=c)a=typeof c,a="object"==a&&null!=c||"function"==a;if(a){if(b=c.html)a="Full Text";else if(b=c.pdf)a="PDF";else return;var e=b,f=c.new_window;if(!document.getElementById("gs-casa-r")){c=H(document.body,D,"gs-casa-r");(window.matchMedia&&window.matchMedia("(pointer)").matches?window.matchMedia("(pointer:coarse)").matches:0<=(navigator.userAgent||"").indexOf("Firefox")&&
!(0<=(navigator.userAgent||"").indexOf("Android"))?0:"ontouchstart"in window)&&c.classList.add("gs-casa-touch");b=H(c,D,"gs-casa-c");var d=H(b,D,"gs-casa-b");d.addEventListener("touchstart",r,{passive:!0});var g=H(d,C,"gs-casa-f");f&&(g.target="_blank");g.textContent=a;E(g,e);a=H(d,C,"gs-casa-h");a.target="_blank";a.textContent="Help";E(a,"https://scholar.google.com/scholar/help.html#access");a=document.createElement("style");a.textContent='#gs-casa-r,#gs-casa-c,#gs-casa-b,#gs-casa-f,#gs-casa-h,#gs-casa-r::before,#gs-casa-c::before,#gs-casa-b::before,#gs-casa-f::before,#gs-casa-h::before,#gs-casa-r::after,#gs-casa-c::after,#gs-casa-b::after,#gs-casa-f::after,#gs-casa-h::after{background:transparent;border:0;box-sizing:content-box;content:normal;font-family:Arial,sans-serif;font-weight:normal;letter-spacing:normal;line-height:normal;margin:0;opacity:1;outline:none;overflow:visible;padding:0;pointer-events:auto;text-decoration:none;text-transform:none;transition:none;vertical-align:baseline;z-index:0}#gs-casa-r{height:0;position:absolute;right:0;top:0;width:0;z-index:2147483647}#gs-casa-c{bottom:100px;height:110px;overflow:hidden;pointer-events:none;position:fixed;right:0;width:116px}#gs-casa-c.gs-casa-top{bottom:75%;position:fixed}#gs-casa-c.gs-casa-mid{position:absolute;bottom:0}#gs-casa-b{animation:gs-casa-a-l-ent .225s cubic-bezier(.0,.0,.2,1) forwards;perspective:1px;position:absolute;right:0;text-align:center;top:20px;width:96px}#gs-casa-b::before,#gs-casa-b::after{border-radius:8px 0 0 8px;content:"";height:100%;left:0;perspective:1px;position:absolute;top:0;transform:translate3d(0,0,0);transition:opacity .2s;width:100%;z-index:-1}#gs-casa-b::before{box-shadow:0 0px 2px 0 rgba(0,0,0,.14),0 2px 2px 0 rgba(0,0,0,.12),0 4px 15px 0 rgba(0,0,0,.2);opacity:1}#gs-casa-b::after{box-shadow:0 8px 10px 1px rgba(0,0,0,.14),0 3px 14px 3px rgba(0,0,0,.12),0 4px 15px 0 rgba(0,0,0,.2);opacity:0}#gs-casa-b:active::before{opacity:0}#gs-casa-b:active::after{opacity:1}#gs-casa-f,#gs-casa-h{display:block;overflow:hidden;padding-left:4px}#gs-casa-f{background-color:#424242;border-radius:8px 0 0 0;color:#fff;font-size:18px;height:54px;line-height:54px;word-spacing:-2px}#gs-casa-h{background-color:#777;border-radius:0 0 0 8px;color:#e0e0e0;font-size:11px;height:16px;line-height:16px}@keyframes gs-casa-a-l-ent{0%{transform:translate3d(96px,0,0)}100%{transform:translate3d(0,0,0)}}.gs-casa-touch #gs-casa-c{bottom:30vh;position:fixed;transform:translate(0,48px)}@media (max-width:599px),(max-height:599px){#gs-casa-c,#gs-casa-c.gs-casa-top,#gs-casa-c.gs-casa-mid{border-radius:6px 0 0 6px;bottom:30vh;height:96px;position:fixed;transform:translate(0,48px);width:92px}#gs-casa-b{width:72px}#gs-casa-f,#gs-casa-h{padding-left:3px}#gs-casa-f{border-radius:6px 0 0 0;font-size:14px;height:44px;line-height:44px}#gs-casa-h{border-radius:0 0 0 6px;font-size:9px;height:12px;line-height:12px}@keyframes gs-casa-a-l-ent{0%{transform:translate3d(72px,0,0)}100%{transform:translate3d(0,0,0)}}}';
document.head.appendChild(a);c=new I(c,b);setTimeout(c.s.bind(c),1500)}}}}}
function O(){var a=A();if(0==a.length){var b=document;a=b.querySelectorAll("[itemscope][itemtype$=ScholarlyArticle] [itemprop=headline]");var c=1==a.length&&z(a[0]);if(c){a=b.querySelectorAll("[itemscope][itemtype$=ScholarlyArticle] [itemprop=author] [itemprop=name]");b=b.querySelectorAll("[itemscope][itemtype$=ScholarlyArticle] [itemprop=datePublished]");var e=[],f=0,d;y("title",c+"",e);c=0;for(var g=a.length;c<g;++c)if(d=z(a[c])){if(5<++f)break;y("author",d,e)}1==b.length&&(d=z(b[0]))&&y("publication_year",
d,e);a=e}else a=[]}a.push("url="+encodeURIComponent(window.location.href));if(window.parent!=window)a.push("nolink");else{if(window.location.search.match(/[?&]casa_token=/i))d=!0;else if(d=document.body,39E5<=Math.min(d.scrollWidth,650)*d.scrollHeight)d=!0;else{b=[];e=window.location.host;e=(f="undefined"!=typeof Symbol&&Symbol.iterator&&e[Symbol.iterator])?f.call(e):{next:k(e)};for(f=e.next();!f.done;f=e.next())f=f.value.charCodeAt(0),b.push(32>f||126<=f?f:String.fromCharCode(32+(f-32+47)%94));d=
"HHH]D4:6?465:C64E]4@>"==b.join("")?0<=d.textContent.indexOf("entitledToken"):!1}d&&a.push("pdfonly")}return"https://scholar.google.com/scholar_casa?"+a.join("&")}function P(){var a=new XMLHttpRequest;a.onload=N.bind(null,a);a.open("GET",O());a.withCredentials=!0;a.send()}"XMLHttpRequest"in window&&"onload"in new XMLHttpRequest&&"requestAnimationFrame"in window&&!(0<=(navigator.userAgent||"").indexOf("Trident/6."))&&("loading"==document.readyState?document.addEventListener("DOMContentLoaded",P):P());}).call(this);

